Completeness of the Gaia-verse V: Astrometry and Radial Velocity sample selection functions in Gaia EDR3

We risk reaching false scientific conclusions if we test our physical theories against subsets of the Gaia catalogue without correcting for the biased process by which stars make it into our sample. In this paper we produce selection functions for three Gaia science samples to enable the community to correct for this bias. We estimate the probability that a source in Gaia EDR3 will have i) a reported parallax and proper motion, ii) an astrometric renormalised unit weight error below 1.4, or iii) a reported radial velocity. These selection functions are estimated as a function of $G$-band apparent magnitude and position on the sky, with the latter two also being dependent on $G-G_\mathrm{RP}$ colour. The inferred selection functions have a non-trivial dependence on these observable parameters, demonstrating the importance of empirically estimating selection functions. We also produce a simple estimate for the selection function of the full Gaia EDR3 source catalogue to be used with the subset selection functions. We make all of our selection functions easily accessible through the GitHub repository \textsc{selectionfunctions}.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> links.txt <==

QMC:
https://betatim.github.io/posts/quasi-random-numbers/
https://pypi.org/project/qmcpy/
https://github.com/QMCSoftware/QMCSoftware

https://en.wikipedia.org/wiki/Low-discrepancy_sequence

Sobol:
https://en.wikipedia.org/wiki/Sobol_sequence
http://www.deltaquants.com/sobol-sequence-simplified

ND Quad:
https://arxiv.org/pdf/1804.06501.pdf

==> response.txt <==
Referee: I enjoyed this paper and I certainly learned things! And I think this is valuable example for the Gaia community. I hope these selection functions get used, although I am somewhat disappointed about how careless many Gaia results have been in terms of thinking about selection. Maybe this paper will help change that! My points are relatively minor, but I think they could improve the paper. I'll give them in paper order, not importance order (you can infer importance from my tone!!)
Author: We are very happy that you like the paper! Thank you for the detailed comments. We have tried to act on all of them and believe this has significantly improved the paper.

Referee: First paragraph: "control for systematics": I think this isn't quite right! It's "build good models" right? Anyway, this point -- that it is vague and slightly wrong here relates to a comment I will make at the end about this paper lacking a discussion section.
Author: We agree, this is much too vague. We've tried to be more specific.

Referee: In Section 2 there is an implication that magnitude, color, and sky position are the dominant controls for completeness. But aren't there controls like nearby neighbors and the crowding in the field and the crowding at 109 degrees separation? There is no discussion here of what is NOT being done (see comments below about discussion section), and why not, and what is that costing us?
Author: We've added a note about crowding here which we discuss further in the new discussion section.

Referee: Is x the log odds ratio? I think it is. If so, you might mention that.
Author: Good point! We have added this to the beginning of Sec. 2.1.

Referee: Spherical needlets are new to me (and I'm the type to know of them); I realize that these are NOT your problem, but a figure showing visualizations (maybe zoomed in on a patch of the sphere) of the needlets that arise in this project would be valuable and useful.
Author: This has already been done as Fig. 1 Boubert & Everall 2021 (currently also being refereed). We've referred to that figure in the text and we are including the PDF of that paper with the resubmission in case it would be useful for the referee.

Referee: For an example of the above confusion: It isn't clear to me whether the needlets can represent a perfectly uniform function on the sphere, or whether (like finite mixtures of Gaussians) they cannot, or not at high precision.
Author: This is a very good point, they cannot. We include a "j=-1" mode which is uniform on the sky. We have now said this at the end of Section 2.2.

Referee: Equation (6) contains a B and a p that aren't mentioned anywhere near the equation. In general, I think every equation should be followed by a "where b is this, l is this, j is this, B is this, p is this" phrase. Or at least nearby. This is just one of many equation/notation issues I have.
Author: Fixed for Eq. 6.

Referee: equation (8): Isn't that x(l,b) not x? Or what is x? and what is l, b?
Author: Fixed.

Referee: equation (8): You have overloaded l (ell). YOU CANNOT USE l for both spherical harmonic order AND longitude. You must change that. I insist on this one. Same thing in equation (24): YOU CANNOT USE x for some ratio of C_ells! x is defined and central to the whole paper. I can't say this strongly enough: Equations are supposed to be unambiguous, in notation, in symbols, and in what those symbols represent.
Author: Thank you for catching this. We have switched l to \ell in all of the appropriate places, and have switched x to z in the three locations around that equation.

Referee: Section 2.3: We have started many layers of binning: On the sky, in magnitude, in color, etc. This binning is concerning and undiscussed or unexamined. See notes on Discussion below.
Author: Explanation of why we aggregate data in bins and the explanation of bin choices is now given in 6.2.

Referee: Equation (10) contains a sigma which is the most important of all the parameters in that Equation and not mentioned anywhere.
Author: Extended sentence following Eq. 10 to introduce sigma.

Referee: Gaussian Processes have a mean and a variance. Much discussion of variance, none of mean.
Author: We have added a short paragraph explaining why we set the mean to zero.

Referee: You call things priors but really they are regularization parameters for regularizing a binomial regression. I think you should say that somewhere.
Author: The Gaussian Process explicitly encodes our a priori belief in the values of all model parameters, therefore it is correct to refer to the GP as a prior. Our method could be referred to as regularized regression which we have now commented on in Section 2.3. However, our method is developed in the context of Bayesian statistics and so throughout the paper we will continue to use Bayesian terminology.

Referee:  Also, how much do your regularization parameters affect the answers of a downstream user? No thought of this here, and something that could appear in a discussion section, were there one.
Author: We discuss hyperparameter choices and the impact of prior on results in 6.3.

Referee: Section 3.3: The "given" value? Don't you mean the "observed" value?
Author: Good point, we've corrected it.

Referee: Section 4.2 is all about RUWE but it never defines RUWE. Maybe worth defining it here? Maybe you define it in the Introduction, but do I have to search for it, in a section called RUWE?
Author: Definition added.

Referee: Section 4.2: The Gaia PSF is not slightly asymmetric. It is ENORMOUSLY asymmetric! It is literally hugely elliptical. I realize that you mean something like "skew" here..? But it's loose language and therefore ambiguous (and technically wrong). It is nowhere near circular, and therefore it is extremely asymmetric.
Author: Our statement was too vague and we didn't clarify the type of symmetry meant. The PSF is nearly reflection symmetric in the AL and AC directions. We've made this more specific in the text.

Referee: Figure 2: I don't think avoidance is the main reason that the RVS panel looks so different. I think the main reason is that the stars are just plain closer on average! Either check this explanation or drop it.
Author: Good point. We have broadened the statement to refer to the fact that RVS sources are typically closer to the Sun.

Referee: Paragraph beginning "Within the apparent magnitude range..." you talk about how many stars have RUWE this and GRP and so on. I think some of these numbers are not numbers of ALL sources but numbers of  sources that make your original query cut. Right? So I think you have to be careful how you write these sentences to be not wrong.
Author: The 1.81bn is all sources in the Gaia source catalogue - we haven't placed any cuts to make these counts. We have tried to make the paragraph slightly clearer but we believe the statements are correct.

Referee: Section 4.2: Discussion of "wings". Don't use that terminology! Birds have wings. Data don't have wings. PSFs sometimes have wings (but I don't like it). Don't assume that the reader has the same visual language that you have. Be specific and technical when you are talking about diagrams, or put labels on the diagrams.
Author: We've eliminated all use of the word "wing".

Referee: Figure 4: "Beyond G ~ 15": There is no "Beyond"! There is G>15, there is G<15 but there is not Beyond G = 15.
Author: Fixed.

Referee: Section 4.3: There is a mention of a "Guide Star Catalog" which is not cited and not mentioned elsewhere? Is this something all people know?
Author: Citation added.

Referee: Section 4.3 REALLY 0.6 percent of the RVS sources, every one of which is in some parent catalog, DOES NOT MATCH any source in EDR3?? I am really really surprised by that. Am I mis-reading this sentence?
Author: Correct, where that parent catalogue is the DR2 source catalogue. The more detailed cause is likely related to binary motion as discussed in Section 3.1 of the Seabroke paper (sorry that paper wasn't available when we first submitted but is now on arXiv).

Referee: Nothing can be "heavily magnitude limited".
Author: Fixed.

Referee: "6.2 out of 206 million" is perfectly ambiguous. Or it isn't ambiguous and it means not what you intend it to mean.
Author: Ambiguity resolved.

Referee: Equation (20): Things in this equation undefined. And you have changed coordinates from l, b to theta phi, and not defined the latter (or the former, I think).
Author: Changed (theta,phi) to (l,b).

Referee: I already complained about (24).
Author: x has been replaced with z as mentioned above.

Referee: End of Section 4: Good place to say that this isn't Bayes. It is regularized regression.
Author: As we have said for a previous comment, the formalism is Bayesian and we've addressed regularized regression in Sec. 2.3. At the end of Section 4 we comment on the fact that one step we take (informing the variance parameter with data) is non-Bayesian but we have discussed and justified this.

Referee: 5.1 More bins. See discussion discussion.
Author: We have discussed bin choices in the new discussion section.

Referee: Table 1: Are the sums over objects or bins or needlets? And are you consistent with notation? I thought p was your pixel index? But then p is also an argument to some function previously. I think p is overloaded and maybe i also. k I think is also overloaded; sometimes an index, sometimes a number of sources. NO OVERLOADING, EVER.
Author: p-->\nu in needlets formula (Eq. 6) and k-->\kappa when used as a needlet index. We don't think i is overloaded. We have tried to make the sum in Table 1 more clear, it's over all bins.

Referee: Conclusions: If there are things you need to write in a short conclusions section (which is the same length as your abstract), and those things don't appear in your abstract, why? And if they DO appear in your abstract, why have this section?
Author: We have made some adjustments to the abstract/conclusions.

Referee: Discussion section: NO comments here, because there isn't one, and there should be! The paper needs to discuss:
-- All the places you have made choices and what would be different if you had made different choices, and how much you care about those choices. Choices include:
--- Use of needlets vs bins vs Ylms
Author: This is explained at the start of 2.2 where we've added an extra sentence to explain why we use a smooth model at all.
--- Sizes of bins in color and magnitude
--- Depth of the healpix hierarchy
--- Magnitude cuts and data quality cuts.
-- In addition, the Discussion would include
--- How to use the selection function in an actual project
--- The choice to model in terms of G and C and sky position and not other things; what did that cost and what did that gain?
Author: We have added a discussion section. HEALPix and colour magnitude bins are discussed in 6.2. Mag/col cuts in 6.4. Choice of variables discussed in Section 2 and 6.1. Model parameters used in 6.3. Use of the selection functions has been added to Section 8.

Referee: I realize that I sound like a maniac in the above, but I want to emphasize that I love this paper and this research; my comments are all superficial and easy to incorporate (I think!).
Author: We really appreciate the positive comments about the paper as a whole. We think the changes made have improved the paper and made it easier to follow. A detailed introduction to the method is given in the Boubert & Everall (2021) paper which isn't public yet, it is currently on second review and will be published before this. We are including a PDF of this paper with our resubmission so that the referee can see what we're referring to.
